Second-order effects of mutation in continuous indirect reciprocity

We have developed a continuous model of indirect reciprocity and thereby investigated effects of mutation in assessment rules. Within this continuous framework, the difference between the resident and mutant norms is treated as a small parameter for perturbative expansion. Unfortunately, the linear-order expansion leads to singularity when applied to the leading eight, the cooperative norms that resist invasion of another norm having a different behavioral rule. For this reason, this study aims at a second-order analysis for the effects of mutation when the resident norm is one of the leading eight. We approximately solve a set of coupled nonlinear equations using Newton's method, and the solution is compared with Monte Carlo calculations. The solution indicates how the characteristics of a social norm can shape the response to its close variants appearing through mutation. Specifically, it shows that the resident norm should allow one to refuse to cooperate toward the ill-reputed, while regarding cooperation between two ill-reputed players as good, so as to reduce the impact of mutation.This study enhances our analytic understanding on the organizing principles of successful social norms.

==> reviewer.txt <==
Reviewer #1: This work can be evaluated as quite nice and profound delivering several important attainments to shed some light on the theoretical analysis concerning the so-called Indirect Reciprocity.
The authors basically presumes Ohtsuki's Leading eight for the reputation update rule; Aplha, an 8 bit string, and the action strategy; Beta, a 4 bit string, thus which composes the social norm (Alpha, Beta), summarized in Table 1. Donation game, i.e., Donor & Recipient (D&R) game is imposed, where Chicken-type dilemma; Dg' := (T - R) / (R - P) = c/(b-c), and Stag Hunt-type dilemma; Dr' := (P - S) / (R - P) = c/(b-c) (i.e., Dg'=Dr'= c/(b-c); which is a single parameter to measure a dilemma extent) are presumed.
The biggest contribution by the present work is that they successfully establish a theoretical frame to quantify the reputation dynamics which takes account on an assessment error and mutations for both Alpha and Beta. Their theoretical frame was based on an extended perturbative analysis.
The authors' formulation development seems solid and reliable, of which scientific health looks good.
They visually validated their theoretical prediction by the result from Monte Caro simulation.

In sum, I would like to recommend this study should be published.
Yet, to add more general impressiveness to the audience, I give a suggestion as below, which should be reflected in their final MS.

#1.
As abovementioned, they presumed D&R game, which is one of the representative sub-class games in PD, which many theoretical biologists have favored to presumed as a template to represent a PD. That's fine. Yet, I think that the authors could extend their frame shown here to a general PD if they rely on the general expression for PD based on the universal concept of dilemma strength by Dg' & Dr'. Although I wouldn't go as far as to say that they modify a template game from D&R game, I would suggest them to mention that their frame can be extended to a general PD if relying on Dg' & Dr. Such additional point should be in either the model depiction part or the discussion part. They should cite relevant literatures on the universal dilemma strength such as ; (i) Universal scaling for the dilemma strength in evolutionary games, Physics of Life Reviews 14, 1-30, 2015, (ii) Scaling the phase- planes of social dilemma strengths shows game-class changes in the five rules governing
the evolution of cooperation, Royal Society Open Science, 181085, 2018, (iii) Sociophysics Approach to Epidemics, Springer, 2021.



Reviewer #2: Based on the authors' previous study (Lee et al, 2021, Sci Rep), in which the authors developed the continuous model of indirect reciprocity, the authors show that first-order effect fails to distinguish between SS and IS, but the second-order effect can distinguish it.
However, the authors did not define some parameters and do not explain some part of the model assumption well. The authors did not explain the meaning of some parameters from the context of society and cooperation. As a result, it is hard to understand some analysis of models and the results well. I could not see if the results from the model are original from the viewpoint of "evolution of cooperation." 

Major Comments:
(1) When I read the submitted manuscript once, I thought that the authors presented this continuous model of indirect reciprocity at the first time because I did not know the authors' previous study: Lee et al (2021). But after reading this submitted paper carefully, I come to know that this paper is based on Lee et al (2021). When I saw Lee et al. (2021), the model explanation in Lee et al (2021) is very closed to this manuscript. Please add the sentences in Model setting such as "We use the same model as the continuous model of indirect reciprocity (Lee et al. 2021), therefore the following equations, eq. (1) - (18), in Session 2.1-2.3 are the same as equations in Lee et al, (2021)." Otherwise, the readers thought that this paper is the first to present the continuous model of indirect reciprocity, even though the published paper has completely the same model. The authors can delete some explanations in the model setting section if the authors cite their previous study
(Lee et al. 2021) properly.
        I know the authors mentioned what they would do in this manuscript in line 44-51 (page 2-3), but it is not enough to understand which part is original. It is hard to see what the original part in this manuscript is when we compare this manuscript with Lee et al. (2021). Please explain it more concretely in Introduction, Model section and Discussion.

(2) Page 7 mentioned that L12, L5, L6, L8 can be excluded. The common feature of these four is alpha(1, C, 0). However, the authors did not mention how alpha(1, c, 0) makes the initial fixed point unstable in these four norms. If alpha (1,c,0) influences the unstability, please add discussing it.

(3) I guess that the definition of m_ij, which is player j's reputation from player i in section 2.2, is different from m_00, m_10, m_01, m_11. Please define what m_00, m_10, m_01, m_11 mean in the manuscript. Otherwise, I cannot understand e_00, e _10, e _01, e _11 and then what figure 1 suggests. I guess that the authors want to show that there is small difference between the result from Newton and from MC in figure 1. However, I am wondering if figure 1 has originality from the viewpoint of the evolution of cooperation. Is one of the original points to show that (x,y,z ) = (1,1,1) is unstable in the norm such as L2, L5, l6 and L8? Please emphasize the original point more from the viewpoint of society and cooperation.

(5) In the beginning, I thought that the authors investigated if mutant players with norm A can invade the population occupied by norm B. However, after reading this manuscript, I am wondering if it is true or fault. Please clarify this point in introduction or other sections.

(4) Even though the authors seem to assume that m_ij is eithor 0 or 1, the authors made the differential equation of m_ij. Even though the authors make the continuous model of reputation m_ij, it seems strange that the authors assume that m_ij = 0 or 1. Or, does the authors assume that m_ij is between 0 and 1? If so, please write it in the model setting.
If m_ij is between 0 and 1, in equilibrium, does m_ij converge to a value which is not 0 or 1?

(5) If the authors can investigate which norm can be an ESS against AllD when m_ij is between 0 and 1, this manuscript may be more interesting and can be compared with the previous studies.


Minor Comments:
(1) Alpha_uxv in Table 1 is equivalent to alpha_k, alph_k(u, x, v) or alpha_k(u, beta_i(x,y), v) in equations. beta_i(x,y) is equivalent to beta_xy. Even though we can guess them after reading them carefully, the authors did not explain that they are the same. So, when I read it in the first time, I was confused by it. Please use alph_k(u, x, v) and beta_i(x, y) in Table 1 to avoid the confusion.

(2) In section 2.2, please write m_ij = 1 (or 0) means good (or bad) reputation of j from i in the main text.

(3) I could not find out the definition of p is in eq. (13).

(4) I understand the statement that "Eq. (18) fails to distinguish SS from IS because it is written only in terms of first-order derivatives. We additionally introduce a small regularization parameter ω." I guess that omega is important from the viewpoint of mathematics. However, I could not see what "omega" means from the context of society and cooperation; what "omega" is for? Is omega meaningful from the context of society and cooperation? Please discuss it.

(5) Please explain how to derive table 2 from table 1 mathematically? Or did the authors used some software to obtain table 2 from table 1? Please add the explanation.


